Measurement of jet shapes in top pair events at sqrt(s) = 7 TeV using the ATLAS detector

A measurement of jet shapes in top-quark pair events using 1.8 fb(-1) of sqrt(s) = 7 TeV pp collision data recorded by the ATLAS detector at the LHC is presented. Samples of top-quark pair events are selected in both the single-lepton and dilepton final states. The differential and integrated shapes of the jets initiated by bottom-quarks from the top-quark decays are compared with those of the jets originated by light-quarks from the hadronic W-boson decays in the single-lepton channel. The light-quark jets are found to have a narrower distribution of the momentum flow inside the jet area than b-quark jets.

==> Metadata.txt <==
Title: Measurement of jet shapes in top pair events at sqrt(s) = 7 TeV using the ATLAS detector
Authors: The ATLAS Collaboration
Abstract: A measurement of jet shapes in top-quark pair events using 1.8 fb(-1) of sqrt(s) = 7 TeV pp collision data recorded by the ATLAS detector at the LHC is presented. Samples of top-quark pair events are selected in both the single-lepton and dilepton final states. The differential and integrated shapes of the jets initiated by bottom-quarks from the top-quark decays are compared with those of the jets originated by light-quarks from the hadronic W-boson decays in the single-lepton channel. The light-quark jets are found to have a narrower distribution of the momentum flow inside the jet area than b-quark jets.
Comments: 20 pages plus author list (30 pages total), 22 figures, 14 tables, submitted to EPJC, All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/STDM-2011-48/

